Photoionized Herbig-Haro objects in the Orion Nebula through deep high-spectral resolution spectroscopy III: HH514

We analyze the physical conditions and chemical composition of the photoionized Herbig-Haro object HH~514, which emerges from the proplyd 170-337 in the core of the Orion Nebula. We use high-spectral resolution spectroscopy from UVES at the Very Large Telescope and IFU-spectra from MEGARA at the Gran Telescopio de Canarias. We observe two components of HH~514, the jet base and a knot, with $n_{\rm e}= (2.3 \pm 0.1) \times 10^5 \text{cm}^{-3}$ and $n_{\rm e}= (7 \pm 1) \times 10^4 \text{cm}^{-3}$, respectively, both with $T_{\rm e}\approx 9000 \text{ K}$. We show that the chemical composition of HH~514 is consistent with that of the Orion Nebula, except for Fe, Ni and S, which show higher abundances. The enhanced abundances of Fe and Ni observed in HH objects compared with the general interstellar medium is usually interpreted as destruction of dust grains. The observed sulphur overabundance (more than two times solar) is challenging to explain since the proplyd photoevaporation flow from the same disk shows normal sulphur abundance. If the aforementioned S-overabundance is due to dust destruction, the formation of sulfides and/or other S-bearing dust reservoirs may be linked to planet formation processes in protoplanetary disks, which filter large sulfide dust grains during the accretion of matter from the disk to the central star. We also show that published kinematics of molecular emission close to the central star are not consistent with either a disk perpendicular to the optical jet, nor with an outflow that is aligned with it.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
